Cross-Process Defect Attribution using Potential Loss Analysis

Cross-process root-cause analysis of wafer defects is among the most critical yet challenging tasks in semiconductor manufacturing due to the heterogeneity and combinatorial nature of processes along the processing route. This paper presents a new framework for wafer defect root cause analysis, called Potential Loss Analysis (PLA), as a significant enhancement of the previously proposed partial trajectory regression approach. The PLA framework attributes observed high wafer defect densities to upstream processes by comparing the best possible outcomes generated by partial processing trajectories. We show that the task of identifying the best possible outcome can be reduced to solving a Bellman equation. Remarkably, the proposed framework can simultaneously solve the prediction problem for defect density as well as the attribution problem for defect scores. We demonstrate the effectiveness of the proposed framework using real wafer history data.

==> etc/m1.txt <==
%**************************************************************************
%*
%*  Paper: ``INSTRUCTIONS FOR AUTHORS OF LATEX DOCUMENTS''
%*
%*  Publication: 2025 Winter Simulation Conference Author Kit
%*
%*  Filename: wsc25paper.tex
%*
%*  Date: January 07, 2025
%*
%*  Word Processing System: TeXstudio
%*
%**************************************************************************


\documentclass{wscpaperproc}
\usepackage{latexsym}
%\usepackage{caption}
\usepackage{graphicx}
\usepackage{mathptmx}
\usepackage[T1]{fontenc}

% Ide-san
\input{definitions}

%
%****************************************************************************
% AUTHOR: You may want to use some of these packages. (Optional)
\usepackage{amsmath}
\usepackage{amsfonts}
\usepackage{amssymb}
\usepackage{amsbsy}
\usepackage{amsthm}
%****************************************************************************


%
%****************************************************************************
% AUTHOR: If you do not wish to use hyperlinks, then just comment
% out the hyperref usepackage commands below.

%% This version of the command is used if you use pdflatex. In this case you
%% cannot use ps or eps files for graphics, but pdf, jpeg, png etc are fine.

\usepackage[pdftex,colorlinks=true,urlcolor=blue,citecolor=black,anchorcolor=black,linkcolor=black]{hyperref}

%% The next versions of the hyperref command are used if you adopt the
%% outdated latex-dvips-ps2pdf route in generating your pdf file. In
%% this case you can use ps or eps files for graphics, but not pdf, jpeg, png etc.
%% However, the final pdf file should embed all fonts required which means that you have to use file
%% formats which can embed fonts. Please note that the final PDF file will not be generated on your computer!
%% If you are using WinEdt or PCTeX, then use the following. If you are using
%% Y&Y TeX then replace "dvips" with "dvipsone"

%%\usepackage[dvips,colorlinks=true,urlcolor=blue,citecolor=black,%
%% anchorcolor=black,linkcolor=black]{hyperref}
%****************************************************************************


%
%****************************************************************************
%*
%* AUTHOR: YOUR CALL!  Document-specific macros can come here.
%*
%****************************************************************************

% If you use theoremes
\newtheoremstyle{wsc}% hnamei
{3pt}% hSpace abovei
{3pt}% hSpace belowi
{}% hBody fonti
{}% hIndent amounti1
{\bf}% hTheorem head fontbf
{}% hPunctuation after theorem headi
{.5em}% hSpace after theorem headi2
{}% hTheorem head spec (can be left empty, meaning `normal')i

\theoremstyle{wsc}
%\newtheorem{theorem}{Theorem}
%\renewcommand{\thetheorem}{\arabic{theorem}}
%\newtheorem{corollary}[theorem]{Corollary}
%\renewcommand{\thecorollary}{\arabic{corollary}}
%\newtheorem{definition}{Definition}
%\renewcommand{\thedefinition}{\arabic{definition}}

%%% TREATMENT OF FIGURES -----------------------------------------------------------------------------
    % Alter some LaTeX defaults for better treatment of figures:
    % See p.105 of "TeX Unbound" for suggested values.
    % See pp. 199-200 of Lamport's "LaTeX" book for details.
    %   General parameters, for ALL pages:
    \renewcommand{\topfraction}{0.9}     % max fraction of floats at top
    \renewcommand{\bottomfraction}{0.8}             % max fraction of floats at bottom
    %   Parameters for TEXT pages (not float pages):
    \setcounter{topnumber}{2}
    \setcounter{bottomnumber}{2}
    \setcounter{totalnumber}{4}     % 2 may work better
    \renewcommand{\textfraction}{0.05}  % allow minimal text w. figs
    %   Parameters for FLOAT pages (not text pages):
    \renewcommand{\floatpagefraction}{0.85}      % require fuller float pages
                % N.B.: floatpagefraction MUST be less than topfraction !!
    \renewcommand{\dblfloatpagefraction}{0.85} % require fuller float pages

%#########################################################
%*
%*  The Document.
%*
\begin{document}

%***************************************************************************
% AUTHOR: AUTHOR NAMES GO HERE
% FORMAT AUTHORS NAMES Like: Author1, Author2 and Author3 (last names)
%
%		You need to change the author listing below!
%               Please list ALL authors using last name only, separate by a comma except
%               for the last author, separate with "and"
%
\WSCpagesetup{Id\'e and Miyaguchi}

% AUTHOR: Enter the title, all letters in upper case
\title{Cross-Process Defect Attribution with Potential Outcome Analysis}

% AUTHOR: Enter the authors of the article, see end of the example document for further examples
\author{\begin{center}Tsuyoshi Id\'{e}\textsuperscript{1}, Kohei Miyaguchi\textsuperscript{2}\thanks{Kohei Miyaguchi is currently affiliated with LY Research, Japan.}\\
[11pt]
\textsuperscript{1}IBM Semiconductors, IBM Thomas J. Watson Research Center, New York, USA.\\
\textsuperscript{2}IBM Research -- Tokyo, Tokyo, Japan.\end{center}
}

\maketitle

\vspace{-12pt}

\section*{ABSTRACT}
Identifying upstream processes responsible for wafer defects is challenging due to the combinatorial nature of process flows and the inherent variability in processing routes, which arises from factors such as rework operations and random process waiting times. 
%
This paper presents a novel framework for wafer defect root cause analysis, called Partial Trajectory Regression (PTR). The proposed framework is carefully designed to address the limitations of conventional vector-based regression models, particularly in handling variable-length processing routes that span a large number of heterogeneous physical processes. 
%
To compute the attribution score of each process given a detected high defect density on a specific wafer, we propose a new algorithm that compares two counterfactual outcomes derived from partial process trajectories. This is enabled by new representation learning methods, proc2vec and route2vec. 
%
We demonstrate the effectiveness of the proposed framework using real wafer history data from the NY CREATES fab in Albany.


%======================
\section{Introduction}
%======================

Identifying the root causes of wafer defects is one of the most critical yet challenging tasks in semiconductor manufacturing. Several unique factors contribute to this complexity, including the intricate dependencies between processes, the heterogeneity of individual operations and recipes, and the dynamic variations in processing routes.

Particularly during process integration and yield ramp-up stages, classical design-of-experiment methodologies, which analyze process outcomes across systematically varied parameters, are often impractical due to too many adjustable parameters. Moreover, although a wide range of off-the-shelf machine learning (ML) tools are publicly available, most of these tools are designed for prediction tasks, such as estimating real-valued outputs (regression) or categorical outcomes (classification). As a result, these tools are poorly suited to the task of root cause analysis, and fab-wide defect diagnosis still heavily depends on manual, ad hoc analysis by domain experts.




To enable more systematic wafer defect root-cause analysis, two major directions have been pursued in the literature in semiconductor analytics to date. The first approach treats defect diagnosis as a by-product of cross-process virtual metrology (VM) modeling. Regularized linear regression combined with variable selection techniques is commonly used (e.g.,~\cite{susto2015multi,jebri2016virtual,kim2018variable}). However, linear models struggle to capture complex nonlinear relationships across heterogeneous fabrication processes. Furthermore, defect attribution based on linear models is essentially reduced to variable-wise correlation analysis, which is known to yield only weak attribution signals~\cite{Miyaguchi25ASMC}. While recurrent neural networks (RNNs) and Transformers can capture complex nonlinear dependencies in sequential processes (e.g.,~\cite{yella2021soft,han2023deep,dalla2023deep,lee2020recurrent,hsu2023virtual}), they operate as black boxes, making input attribution a non-trivial task.

The second approach involves leveraging explainable artificial intelligence (XAI) techniques applicable to black-box prediction models. This may be a promising direction in that it can potentially enhance expressive prediction models with interpretability, helping to identify which process steps should be adjusted to improve defect rates. However, for cross-process defect attribution, existing methods such as those based on Shapley values (e.g.,~\cite{torres2020machine,senoner2022using,lee2023expandable,guo2024enhanced}) fail to reflect key characteristics of semiconductor processes. Limitations include a disregard for the sequential nature of fabrication and dependence on arbitrarily selected baseline inputs. Ironically, these methods attempt to explain black-box models by introducing another layer of black-box reasoning.

Those two technical directions highlight two main technical tasks in data-driven root-cause analysis. The first task is to predict process outcomes (e.g.,~defect density), given a sequence of physical processes. The second task is to provide an explanation to an observed pair of the process input and its outcome. We refer the first and second tasks the forward problem (prediction) and inverse problems (attribution), respectively. The main technical difficulty of wafer defect root-cause analysis is that these do not fit the standard problem settings of machine learning. 

Specifically, \textit{first},  process routes vary in length and tools used, making it difficult to represent inputs as fixed-dimensional vectors---a key assumption of many algorithms like random forests or gradient boosting. Related to this point, \textit{second}, each process step may involve completely different physical and chemical mechanisms, making it extremely difficult to extract features that are comparable across steps.  \textit{Third},  most off-the-shelf prediction and attribution tools ignore sequential structure; for example, linear regression and Shapley values assume unordered feature vectors.  \textit{Finally}, many XAI algorithms make assumptions that may not be appropriate in semiconductor manufacturing. Examples include the dependency on baseline inputs of the Shapley values. \ide{Lengthy. Jump into the limitaiton of dependency on arbitrary baselines.}


\begin{figure}[t]
    \centering
    % left bottom right top
    \includegraphics[clip, trim=0cm 7.5cm 0cm 3cm, width=\linewidth]{Route_and_potential_outcomes.pdf}
    \vspace{-5mm}
    \caption{Problem setting and the key idea. (a) We are interested in identifying upstream processes responsible for wafer defects detected at a detection point. The number of processes route can vary. (b)  }
    \label{fig:PTR_concept}
\end{figure}


To overcome these significant challenges, we propose a novel framework called the partially trajectory regression (PTR) for cross-process defect root-cause analysis. We formalize the prediction task as trajectory regression~\cite{ide2009travel,ide2011trajectory}, rather than conventional vector-based regression, to accommodate variable-length sequences. To handle process heterogeneity along processing routes, we introduce \texttt{proc2vec} and \texttt{route2vec}, two new representation learning approaches for encoding process trajectories, designed for effective learning even under limited sample sizes. Finally, as illustrated in Fig.~\ref{fig:PTR_concept}, we propose a novel attribution algorithm based on the new idea of comparing the outcomes between two \textit{partial} trajectories---one including the target process and the other excluding it.  We demonstrate its effectiveness on real wafer history data for the state-of-the-art FEOL (front end-of-line) process from the NY CREATES fab in Albany. 



%\input{1_related}
\section{Related Work}

There is a growing body of research on data-driven root cause analysis (RCA) methods in manufacturing. In a recent systematic review, Pietsch et al.~\cite{pietsch2024root} argue that traditional knowledge-based approaches have suffered from challenges in systematically acquiring domain knowledge. While data-driven approaches effectively mitigate the knowledge acquisition bottleneck, they still face methodological limitations, particularly in evaluating the causal relevance of variables in high-dimensional settings. This work aims to address this critical issue in data-driven RCA.

\subsection{Handling Process Heterogeneity}

A key characteristic that distinguishes semiconductor manufacturing from other industrial domains is its process complexity. A typical semiconductor process involves hundreds of intricate and highly specialized physical operations, including photolithography, thermal annealing, polishing, wet and dry etching, ion implantation, electroplating, sputtering, and chemical vapor deposition, among others.

For cross-process RCA, these heterogeneous operations must be mapped to a shared representation space to enable meaningful comparisons. Existing literature offers three general approaches for this. 
%
The first approach utilizes process trace data~\cite{xu2024fast,fan2022key}, such as temperature and pressure recorded from processing chambers. While effective within individual process tools, this method requires extensive tool-specific preprocessing, and the quality of analysis heavily depends on the chosen preprocessing strategy, making it less suitable for cross-process analysis. 
%
The second approach uses inline measurements as proxies for physical processes. Since these measurements partially absorb the physical heterogeneity across processes, this method has become common practice in recent studies~\cite{senoner2022using,guo2024enhanced,wang2024improved,ni2025novel}. However, these approaches typically disregard the sequential order of processes and perform RCA as a by-product of virtual metrology (VM), often via univariate correlation analysis, which is known to yield only weak attribution signals~\cite{Miyaguchi25ASMC}.

The third approach involves embedding techniques, where data objects (e.g., process steps) are transformed into numerical vector representations. This idea, widely adopted in natural language processing (NLP), such as in Word2Vec~\cite{mikolov2013efficient} or token embeddings in Transformer models~\cite{vaswani2017attention}, treats individual processes as tokens and process sequences as sentences. Embedding allows process similarity to be learned from data, enabling richer representations. 
%
Recently, embedding techniques have been introduced in the semiconductor context. For instance, Fan et al.~\cite{fan2022data} use one-hot encoding to unify categorical and numerical data in the VM setting. Schulz et al.~\cite{schulz2022graph} propose defining a fab state vector using known interdependencies among processing tools under an unsupervised setting, without the context of wafer defect analysis. 

The proposed \texttt{proc2vec} and \texttt{route2vec} fundamentally differ from those recent works in that they incorporate the similarity between related tools and recipes via the kernel function. This is critical in process integration stage since many similar but different recipes are tested with multiple tools and chambers of the same type. Naive one-hot encoding amounts to treating them as independent objects, which drastically deteriorates sample efficiency.




\subsection{Explainable AI (XAI)}

Numerous methods have been developed to improve the interpretability of machine learning models under the umbrella of explainable AI (XAI)~\cite{xu2019explainable}. One widely used category is additive explanation methods~\cite{lundberg2017unified,ribeiro2016why}, which provide mathematically justified decompositions of a model's output into individual contributions of input variables. Other common XAI techniques include gradient-based methods~\cite{selvaraju2020grad} and attention-based methods~\cite{ali2022xai}. 

Several XAI methods have been proposed for sequential input variables, such as wafer processing routes~\cite{rojat2021explainable}. The integration of model-agnostic XAI techniques with advanced quality prediction models has become a major research trend in semiconductor analytics, aiming to balance predictive power with interpretability. Among various XAI methods (see, e.g.,~\cite{molnar2020interpretable} for an overview), the Shapley value (SV) is the most widely used in semiconductor analytics~\cite{torres2020machine,senoner2022using,lee2023expandable,guo2024enhanced}.

Ironically, despite its widespread adoption, most studies apply XAI methods in a black-box fashion, without scrutinizing their modeling assumptions. In fact, SV disregards both the sequential nature of semiconductor processes and the wafer-lot hierarchy. Additionally, mainstream attribution algorithms such as the Shapley values, integrated gradients, and local linear surrogate models are deviation agnostic~\cite{ide2023generative}, meaning they do not account for how much a given input deviates from a normal or baseline process state, making them less suitable for defect diagnosis tasks.




%==========================================
\section{Preliminaries}

This section provide a formal definition of the attribution problem and an overview of the baseline approach. 



%-----------------------------
\subsection{Problem Setting}

Our main goal is to establish a method of computing the attribution score of each process of a process route for a wafer, which is generally not included in the training data, after observing a process outcome (i.e.,~defect density). 

To develop an attribution model, we assume a training dataset consisting of $N$ pairs of (process outcome metric, processing route): 
\begin{align}\label{eq:trajectory_as_(x,t)sequence}
    \calD \triangleq \{ (y^{(n)}, \xi^{(n)})  \mid n=1,\ldots, N\}, \quad \xi^{(n)} = \left((\bmz_1^{(n)}, \bmx_1^{(n)}),\ldots, (\bmz_{L^{(n)}}^{(n)}, \bmx_{L^{(n)}}^{(n)})\right),
\end{align}
where $N$ is the number of wafers and the superscript $^{(n)}$ represents that the quantity belongs to the $n$-th wafer in general: $L$ and $\bmx_k$ generally denote the number of processes of the route $\xi$ and the feature vector of the $k$-th process of $\xi$, respectively, while $L^{(n)}$ and $\bmx_k^{(n)}$ are specific instances from wafer $n$. Note that $L^{(n)}$ varies due to reworks or different route definitions. Hence, e.g., the 10th process of $\xi^{(1)}$ and $\xi^{(2)}$ may refer to different processes. 

Formally, the task of attribution is defined as follows:
\begin{definition}[Process attribution]
    Find a function $\alpha_k(\xi)$, which computes the responsibility score for the $k$-th process on a process route instance $\xi$, which is not included in $\calD$ in general.
\end{definition}




%-----------------------------
\subsection{Process Embedding}

We have assumed that processes are represented by numerical vectors $\{\bmx_k\}_{k=1}^L$. As discussed in the previous section, this is a highly nontrivial task due to the heterogeneity of semiconductor processes covering etching, polishing, ion implanting, etc. Here, we employ the kernel embedding approach proposed by~\cite{Miyaguchi25PTR}, assuming that high-level process attributes, such as process ID and recipe ID are available from the manufacturing execution system (MES). 

First, we pull common attributes out of the MES across different processes, such as equipment IDs, recipe IDs, tool types, photo layer IDs, route IDs, and others. We then create a single synthetic token' for each process by concatenating those strings as:
\begin{align}\nonumber
    (\text{process token})=\texttt{eqp}\oplus
    \texttt{recipe}\oplus
    \texttt{tool\_type}\oplus\texttt{photo\_layer}\oplus
    \texttt{route}\oplus \cdots,
\end{align}
where $\oplus$ denotes concatenation with a suitable separator.

Based on the string representation, we first construct a dictionary of the tokens. Let $V_d$ is the size of the vocabulary, i.e.,~the number of unique tokens. For the dictionary, we compute the kernel matrix $\sfK \in \mathbb{R}^{V_d \times V_d}$, where $K_{i,j}$ is the similarity between token $i$ and token $j$ and is computed by a variant of the substring kernel~\cite{lodhi2002text,shawe2004kernel}. Once the kernel matrix $\sfK$ is computed, the vector representation of token $i$ is obtained as:
\begin{align}\label{eq:embedding_MDS}
    \bmx_i = (\sqrt{\lambda}_1v_{1,i}, \ldots, \sqrt{\lambda}_kv_{k,i},\ldots, \sqrt{\lambda}_D v_{D,i})^\top,
\end{align}
where $\lambda_k$ is the $k$-th largest eigenvalue of $\sfK$, and $v_{k,i}$ is the $i$-th element of the eigenvector corresponding to $\lambda_k$. $D$ is the embedding dimensionality as a hyperparameter. 


%-----------------------------
\subsection{Partial Trajectory Regression}
\label{subsec:PTR}

Now that processes have been converted into $D$-dimensional vectors, we consider developing a predictive model for defect density $y$ as a function of the sequence of process vectors. This remains a non-trivial task due to the variable length of trajectories, making it an instance of \textit{trajectory regression}~\cite{ide2009travel,ide2011trajectory}, distinct from standard regression problems.

In this work, we employ a state-space model for trajectory regression, as illustrated in Fig.~\ref{fig:PTR_architecture}. A general description of the model is defiend by an RNN architecture:
\begin{align}\label{eq:cell_state_transition}
    \bmx_k = \text{proc2vec}(\text{process}_k), \quad 
    \bmz_k = \text{Cell}(\bmz_{k-1},\bmx_k,t_k),
\end{align}
where $\bmz_k$ is the wafer state vector that produced by preforming the processes up to the $k$-th process, and $\bmx_k$ is the process embedding described in the previous section. $\text{Cell}(\cdot)$ is in general a neural network that computes a new wafer state as a function of the previous state and new inputs $(\bmx_k,t_k)$. While popular RNN cells such as Long Short-Term Memory (LSTM) and Gated Recurrent Unit (GRU) can be used for $\text{Cell}(\cdot)$, \cite{Miyaguchi25PTR} recommended a custom light-weight architecture
\begin{align}\label{eq:cell_linear}
    \bmz_k =\psi(t_k,t_{k-1})\bmx_k + \bmz_{k-1}, 
\end{align}
where $\psi(\cdot,\cdot)$ is a temporal mapping function, set to $\log_{10}(1+\cdot)$ in our evaluation. 

One remarkable property of the PTR architecture in Fig.~\ref{fig:PTR_architecture} is its capability of making prediction for \textit{partial trajectories}. This can be done by training a regression model 
\begin{align}\label{eq:regression_MLP}
    f_{\bmphi}(\bmz_k)=\text{MLP}_{\bmphi}(\bmz_k),
\end{align}
where MLP denotes a multi-layer perceptron. The set of neural network parameters $\bmphi$ can be tuned by minimizing the loss function
\begin{align}
    L_\text{PTR}(\phi) \triangleq \frac{1}{2N}\sum_{n=1}^N\sum_{k=1}^{L^{(n)}}\frac{1}{T^{(n)}}\left(y^{(n)}- f_\phi(\bmz_k)\right)^2 + \lambda \|\bmphi\|_1,
\end{align}
where $\|\cdot\|_1$ is the $\ell_1$-norm. 

\begin{figure}[tb]
    \centering
    \includegraphics[clip, trim=0cm 10cm 16cm 4cm, width=0.7\linewidth]{PLA_state_space.pdf}
    \caption{Assumed state-space model of PLA. Each process has a vector representation called the process embedding. The wafer state evolves based on the process embedding and the previous state.}
    \label{fig:PTR_architecture}
\end{figure}


%======================
\section{Potential loss analysis framework}
%======================

This section starts with discussing the issues of the PTR-based attribution strategy, and proceed with the proposed optimized potential outcome framework. 


%-------------------------------
\subsection{Issue with PTR-based Attribution}


The PTR framework provides a useful approach to cross-process defect attribution. As illustrated in Fig.~\ref{fig:PTR_concept}, the PTR attribution method computes the attribution score of process $k$ by comparing two potential outcomes defined by partial trajectories. Specifically, the attribution score of the $k$-th process in $\xi$ is computed by:
\begin{align}\label{eq:PTR_attribuiuon}
    \alpha_k(\xi)=
        f(\bmz_k)-f(\bmz_{k-1}), \quad \quad \text{(PTR)}
\end{align}
where $f(\cdot)$ is a regression function to predict the process outcome as discussed in Sec.~\ref{subsec:PTR}. This approach can be viewed as an instance of Rubin's potential outcome framework~\cite{rubin2005causal} since it compares between on and off of the target process $k$ in a similar fashion of the randomized controlled trials. 

Here, one critical question is whether the PTR attribution method~\eqref{eq:PTR_attribuiuon} is able to isolate the effect of process $k$ alone, ruling out all the other factors. To see this, we point out that the partial trajectory embedding based on Eq.~\eqref{eq:cell_linear} amounts to setting $\bmx_i=\bmzero$ for all the downstream process. This fact immediately follows by the equivalent expression:
\begin{align}
    \bmz_k = \bmz_0 + \sum_{i=1}^k\psi(t_i,t_{i-1})\bmx_i.
\end{align}
It is obvious that $\bmz_L=\bmz_k$ if $\bmx_{k+1}=\cdots=\bmx_{L}=\bmzero$ held. Since the scale and the origin of the process vector can be arbitrary, the zeroing out strategy potentially introduces biases in the attribution score. In what follows, we discuss how to eliminate this arbitrariness. 


%-------------------------------
\subsection{Defining Optimal Expected Cumulative Loss}

The key idea of the proposed potential loss analysis (PLA) framework is to use an optimal downstream route instead of arbitrarily zeroing off the process embeddings. 


Let $F(\bmz_k \mid \bmx_{k+1}, \ldots, \bmx_L)$ be the prediction outcome based on the wafer state $\bmz_k$, when the wafer follows downstream processes $\bmx_{k+1}, \ldots, \bmx_L$. Consider the choice of the downstream processes as a sequential decision making problem, where one decides on the next process vector $\bmx_{k+1}$ based on the wafer state $\bmz_k$. In general, as a result of this decision making, the wafer state changes from $\bmz_k$ to $\bmz_{k+1}$ and a loss $C(\bmz_{k+1})$ is observed. We define the cumulative expected loss starting from a wafer state $\bmz_1$ as
\begin{align}\label{eq:F(z|xxxx)}
    F(\bmz_1 \mid \bmx_1, \bmx_2, \ldots) = \mathbb{E}\left[ 
    \sum_{t=1}^\infty C(\bmz_t)
    \mid \bmz \right],
\end{align}
where $\bmx_1,\bmx_2,\ldots $ are the first, second, ..., process vectors decided after observing the initial state $\bmz$. The state transition, such as~$\bmz' \leftarrow (\bmz,\bmx)$, is assumed to follow a distribution $p(\bmz' \mid \bmz,\bmx)$ and the expectation in Eq.~\eqref{eq:F(z|xxxx)} is taken over its randomness. We also assume that the transition stops at the terminal state $\bms_T$, after which the wafer continues to remain in a special state called the absorbing state $\bms_\perp$:
\begin{align}
    p(\bmz' \mid \bmz, \bmx) = \delta(\bmz' - \bms_\perp), \quad 
    \text{for} \quad \bmz = \bms_T\quad \text{or} \quad \bmz= \bms_\perp,
\end{align}
where $\delta(\cdot)$ is Dirac's delta function. While the r.h.s.~of Eq.~\eqref{eq:F(z|xxxx)} does not explicitly include the downstream decision sequence $\bmx_{1}, \bmx_2, \ldots$, they do contribute to the transition like $\bmz_{t+1} \leftarrow (\bmz_t,\bmx_t)$. 

The transition model $p(\bmz' \mid \bmz,\bmx)$ and the instantaneous loss function $C(\bmz)$ are unknown and have to be learned from the data $\calD$. In our setting, $C(\bmz)$ is assumed to provide a terminal loss:
\begin{align}\label{eq:terminal_loss_def}
    C(\bmz) =\begin{cases}
        y(\bmz), &  \bmz=\bms_T\\        
        0, & \text{otherwise},
    \end{cases}
\end{align}
where $y(\bmz)$ is the defect density observed at the end of the processing route.

We now define the \textit{optimal expected cumulative loss}, which replaces $f(\cdot)$ in Eq.~\eqref{eq:PTR_attribuiuon}:
\begin{align}\label{eq:optimal_expected_cumulative_loss_def1}
    F^*(\bmz_1) &\triangleq\min_{\bmx_1,\bmx_2,\bmx_3, \ldots}F(\bmz_1 \mid \bmx_1, \bmx_2, \ldots)
    \\
    &=\min_{\bmx_1}\left\{ 
    C(\bmz_1) + \sum_{\bmz_2}p(\bmz_2 \mid \bmz_1,\bmx_1)
    \min_{\bmx_2,\bmx_3,\ldots}
    F(\bmz_2 \mid \bmx_2, \bmx_3, \ldots)
    \right\}
    \\
    &=\min_{\bmx_1}\left\{ 
    C(\bmz_1) + \sum_{\bmz_2}p(\bmz_2 \mid \bmz_1,\bmx_1)
    F^*(\bmz_2)
    \right\},
\end{align}
which is reminiscent of the Bellman optimal equation in reinforcement learning~\cite{murphy2025reinforcementlearningcomprehensiveoverview}. 



%-------------------------------
\subsection{Deriving Tractable Optimization Problem}

The definition in Eq.~\eqref{eq:optimal_expected_cumulative_loss_def1} involves optimization over downstream trajectories and seemingly looks intractable. Fortunately, we can derive a tractable optimization problem, which, rather surprisingly, can solve the regression and trajectory optimization problems simultaneously.  

One of the challenges with Eq.~\eqref{eq:optimal_expected_cumulative_loss_def1} is the min operator. To eliminate it, we first note that
\begin{align}
    F^*(\bmz) \leq  C(\bmz) + \sum_{\bmz'}p(\bmz' \mid \bmz,\bmx)
    F^*(\bmz')
\end{align}
holds for any $\bmz,\bmx$. Suppose that the state transition $\bmz' \leftarrow (\bmz,\bmx)$ is deterministic. Additionally, suppose that we have modeled $F^*(\bmz)$ with a parametric function $F^\theta(\bmz)$. Here, $\theta$ is a set of model parameters, which are learned from the training data $\calD$. The above inequality now becomes:
\begin{align}
    F^\theta(\bmz) \leq  C(\bmz) +  F^\theta(\bmz').
\end{align}
The tightest possible fit can be achieved by choosing the largest possible $F^\theta(\bmz)$. Since the maximal value depends on $\bmz$, we use a weighted average over $\bmz$ and solve
\begin{align}\label{eq:defect_terminal_loss_problem}
    \max_{\theta} \sum_{\bmz}\rho(\bmz) F^\theta(\bmz) \quad 
    \text{s.t.}\quad F^\theta(\bmz) \leq  C(\bmz) +  F^\theta(\bmz') \quad \forall (\bmz \to \bmz'),
\end{align}
where $\rho(\bmz)$ is the probability of getting the state $\bmz$, which can be easily estimated as the empirical distribution from $\calD$. The technique converting the path optimization problem into the form of Eq.~\eqref{eq:defect_terminal_loss_problem} was first proposed by~\cite{de2003linear} and has been used in the RL literature. See~\cite{Miyaguchi25advantage_RL} for the details. 


%-------------------------------
\subsection{Solving Optimization Problem}

For the terminal loss model~\eqref{eq:terminal_loss_def}, the constraint can be written as
\begin{align}
    F^\theta(\bmz) \leq  C(\bmz) +  F^\theta(\bmz')(1-\mathbb{I}(\bmz')),
\end{align}
where $\mathbb{I}(\bmz')$ is the indicator function that gives 1 when $\bmz' = \bms_\perp$ (and hence $\bmz = \bms_T$), and 0 otherwise. We incorporate this constraint as the squared time-difference (TD) penalty:
\begin{align}
    &\max_{\theta}R(\theta \mid \mu), 
    \quad 
    R(\theta \mid \mu) =  \sum_{\bmz}\left[
    \mu\rho(\bmz) F^\theta(\bmz)  
    - \frac{1}{2}\left\{ 
    F^\theta(\bmz) -  C(\bmz) -  F^\theta(\bmz')(1-\mathbb{I}(\bmz'))
    \right\}^2
    \right],
\end{align}
where $\mu^{-1}\geq 0$ is the regularization strength as a hyperparameter. Utilizing the fact that the second term in the parenthesis can be written as 
\begin{align*}
    \frac{1}{2}\{ \ldots\}^2
    %&=\left\{ F -  C -  F'(1-\mathbb{I}') + \mathbb{I}'(F-C) - \mathbb{I}'(F-C) \right\}^2    \\
    &=\left\{(1-\mathbb{I}(\bmz'))[F(\bmz)-C(\bmz)-F(\bmz') ] + \mathbb{I}(\bmz')[F(\bmz)-C(\bmz)]\right\}^2
\end{align*}
and that $\mathbb{I}(\bmz') (1 - \mathbb{I}(\bmz')) =0$ always holds, the final objective function to be maximized is given by
\begin{align}\label{eq:defect_terminal_loss_problem_objective}
     R(\theta \mid \mu) = 
     \frac{1}{N}\sum_{n=1}^N\left[\frac{1}{NL^{(n)}}
     \sum_{t=1}^{L^{(n)}}
     F^\theta(\bmz_t^{(n)})  -  \frac{1}{2} \left\{ 
     y^{(n)} - F^\theta(\bmz_{L^{(n)}}^{(n)})
     \right\}^2
    - \frac{1}{2}\sum_{t=1}^{L^{(n)}-1}\left\{ 
    F(\bmz_{t+1}^{(n)})  -
    F^\theta(\bmz_t^{(n)})
    \right\}^2   
    \right].
\end{align}

Detailed mathematical analysis shows that $ F^\theta(\bmz_{t+1}) - F^\theta(\bmz_t) \geq 0$ must be satisfied for all $t$. To handle this constraint, we parameterize the difference rather than $F^\theta(\cdot)$ itself as:
\begin{align}\label{eq:G=F-F}
    G^\theta(\bmz_t,\bmz_{t+1}) \triangleq 
    F^\theta(\bmz_{t+1}) - F^\theta(\bmz_t)
    = \text{ReLU}_\theta(\bmz_t \oplus \bmz_{t+1}),
\end{align}
where $\oplus$ denotes vector concatenation and $\text{ReLU}_\theta(\cdot)$ denote the rectified linear unit activation function with a neural network parameter set $\theta$. Equations~\eqref{eq:defect_terminal_loss_problem_objective} and ~\eqref{eq:G=F-F} define the main optimization problem in the proposed PLA framework.


%-------------------------------
\subsection{Process Attribution with PLA Framework}

The PLA optimization objective~\eqref{eq:defect_terminal_loss_problem_objective}  has a few unique features. First, it allows providing the attribution score directly, in place of Eq.~\eqref{eq:PTR_attribuiuon}, as
\begin{align}\label{eq:PLA_attribuiuon}
    \alpha_k(\xi) \triangleq  G^\theta(\bmz_{k-1},\bmz_{k}) \quad \text{(PLA)}
\end{align}
which is guaranteed to be positive. Once we learned the model parameter $\theta$, this formula can be used for any process route instance $\xi$. 

Second, by construction, the PLA attribution score~\eqref{eq:PLA_attribuiuon} compares the best possible outcomes between partial trajectories with and without the target process, eliminating potential biases of the zeroing-out strategy and becoming more consistent with the concept of Rubin's potential outcome framework.  

Finally, the $[y^{(n)} - F^\theta(\bmz_{L^{(n)}}^{(n)})]^2$ term in Eq.~\eqref{eq:defect_terminal_loss_problem_objective} encourages $F^\theta(\bmz)$ to be a reasonable estimator of the terminal loss $y(\bmz)$ when $\bmz = \bms_T$. This means that the PLA framework not only solves the downstream path optimization problem but also the trajectory regression problem to predict the defect density. 


%================================
%\input{4_exp}
\section{Empirical Evaluation}

We applied the PTR framework to conduct a root cause analysis (RCA) for a specific defect type in a state-of-the-art front-end-of-line (FEOL) process at the NY CREATES Albany NanoTech fab. The dataset consisted of process histories for $N=787$ wafers, covering hundreds of processes, along with corresponding defect density measurements obtained at a process-limited yield (PLY) evaluation point.

First, we validated the embedding module by comparing three scenarios: 1) $\bmx_i = 1$ (a constant value), 2) $\bmx_i$ represented as a one-hot vector, and 3) the proposed kernel embedding approach. The correlation coefficients with defect density $y$ were 0.27, 0.52, and 0.61, respectively, demonstrating the effectiveness of the kernel embedding technique. Figure~\ref{fig:MDS} shows the distribution of the resulting embeddings, exhibiting a clear clustering structure, which suggests that the string kernel approach effectively captures similarities between processing conditions. The visualization was performed with \texttt{scikit-learn}'s implementation of $t$-SNE ($t$-distributed stochastic neighbor embedding)~\cite{van2008visualizing}.

\begin{figure}
    \centering
    % left bottom right top
    \includegraphics[clip, trim=0cm 3.cm 0cm 3.cm, width=0.8\linewidth]{proc2vec.pdf}
    \caption{Distribution of the \texttt{proc2vec} embeddings for three wafer samples, visualized with $t$-SNE (the perplexity is set to be 30). The color coding corresponds to distinction among the equipment types including Wet Process, Rapid Thermal Processing, Inspection, Lithography, Reactive Ion Etching, Ion Implantation, Furnace, Chemical Mechanical Polishing, although the exact mapping as well as axis scales are undisclosed.}
    \label{fig:MDS}
\end{figure}

Next, we evaluated the regression module. While the linear model used in Eq.~\eqref{eq:regression_MLP} provided moderate predictive performance, the correlation coefficient improved to 0.87 when incorporating additional process features and optimizing the prediction model. Further details are omitted here for brevity.

Finally, Fig.~\ref{fig:CT_scoring} presents the cumulative attribution score, which plots 
\begin{align}
    \sum_{i=1}^k \alpha_i + f(\bmz_0)
\end{align} 
for a specific wafer from the held-out dataset at each timestamp $\tau$, where $t_k \leq \tau$. The plot illustrates the progression from $f(\bmz_0)$ (intercept) to $f(\bmz)$, the final prediction based on the wafer’s complete trajectory. Notable jumps, labeled A and B, are highlighted in the plot. Upon further inspection, these jumps correspond to unusually long waiting times at certain tools, suggesting potential root causes of high defect density. This example demonstrates how PTR effectively identifies problematic processes, providing actionable insights for RCA.

\begin{figure}
    \centering
    % left bottom right top
    \includegraphics[clip, trim=2.1cm 1.1cm 2.cm 2cm, width=0.48\textwidth]{PTR_clipped_scoring_example_modified.pdf}
    \caption{Cumulative attribution score (``defect-cause score'') for a specific wafer with high defect density, highlighting potential problematic processes at points A and B.}
    \label{fig:CT_scoring}
\end{figure}







%=================================
%\input{5_conclusion}
\section{Conclusion}
%=================================

We have proposed a novel data-driven framework for root cause analysis, termed Partial Trajectory Regression (PTR).

The PTR framework consists of three key modules: Embedding, Regression, and Attribution. In the embedding module, we introduced proc2vec, a novel process representation approach based on string-level similarity. For the regression module, we proposed a unique trajectory regression framework that enables prediction from partial process trajectories. In the attribution module, we demonstrated that the proposed attribution scoring model satisfies the additive property and allows interpretations based on Rubin's causal model. 

Empirical evaluation of PTR on a state-of-the-art FEOL process at the NY CREATES Albany NanoTech fab demonstrated its effectiveness in identifying potential sources of wafer defects, providing actionable insights for process optimization.

%==================================
\section*{Acknowledgement}

The authors gratefully acknowledge the support of NY CREATES and the Albany NanoTech Complex for providing access to state-of-the-art fabrication and characterization resources. They also extend their gratitude to Rebekah Sheraw, Monirul Islam, and Ishtiaq Ahsan for providing the PLY data and their valuable support throughout the project.

\bibliographystyle{wsc}
\bibliography{references}
\end{document}



==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
